Milky Way Near Twins (MWNeTs). I. A Hierarchical Framework for Identifying Candidate Evolutionary Counterparts of the Milky Way

Searches for Milky Way analogues traditionally rely on a limited set of present-day global properties. However, galaxies with similar morphology, stellar mass, star-formation rate, luminosity, and bulge-to-total ratio may have experienced substantially different assembly, secular, nuclear, and environmental histories. We introduce Milky Way Near Twins (MWNeTs) as galaxies resembling the Milky Way (MW) in their present-day properties and exhibiting observational signatures consistent with broadly similar evolutionary pathways. We aim to extend parameter-based searches towards evolutionary similarity. We propose seven stages: local environment, isolation criterion, and cosmic-web context; morphological and structural constraints; a MW-compatible nuclear state; global spectrophotometric and dynamical constraints; panchromatic spectral-energy-distribution similarity; rotation-curve similarity; and evolutionary fingerprints and fossil tracers. Each stage adds physically motivated constraints, progressively refining the candidate population and strengthening its assessment. For the first time, we formulate MWNeTs as a physically motivated class and establish a hierarchy explicitly distinguishing present-day compatibility from evidence for evolutionary similarity. A companion paper presents the observational application to NGC~3521, NGC~2903, UGC~11487, and CGCG~047-026. The framework is inherently iterative: the MW provides the reference, while near twins offer external laboratories for investigating aspects of Galactic formation and evolution inaccessible from our internal viewpoint. It connects Galactic astronomy, extragalactic astronomy, and cosmology through a comparative approach to testing broadly similar evolutionary pathways.

==> LOG.txt <==
\begin{table}
      \caption[]{......}
         \label{KapSou}
     $$ 
         \begin{array}{p{0.5\linewidth}l
            \hline
            \noalign{\smallskip}
            Completely round      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}             & >0.469 \\
            \textsc{completely\_round}  & >0.469  \\
            \textsc{smooth\_count}     & >25  \\
            \textsc{completely\_round\_count}   & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Rounded in-between      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}          & >0.469  \\
            \textsc{rounded\_in\_between} & >0.5  \\
            \textsc{smooth\_count} & >25  \\
            \textsc{rounded\_in\_between\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
               $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Cigar-shaped      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}        & >0.469  \\
            \textsc{cigar\_shaped} & >0.5 \\
            \textsc{smooth\_count} & >25  \\
            \textsc{cigar\_shaped\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
                $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Edge-on      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}   & >0.43  \\
            \textsc{edgeon\_yes}         & >0.602  \\
            \textsc{features\_or\_disk\_count} & >25  \\
            \textsc{edgeon\_yes\_count}      & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$     
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Spiral      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}       & >0.43     \\
            \textsc{edgeon\_no}               & >0.715   \\
            \textsc{spiral}                    & >0.619     \\
            \textsc{features\_or\_disk\_count} & >25$ \\
            \textsc{edgeon\_no\_count}       & >25$  \\
            \textsc{spiral\_count}           & >25$ \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
   \end{table}

